Converter: Enhancing Interoperability in Research Data Management

Research Data Management (RDM) is essential in handling and organizing data in the research field. The Berlin Open Science Platform (BOP) serves as a case study that exemplifies the significance of standardization within the Berlin University Alliance (BUA), employing different vocabularies when publishing their data, resulting in data heterogeneity. The meta portals of the NFDI4Cat and the NFDI4DataScience project serve as additional case studies in the context of the NFDI initiative. To establish consistency among the harvested repositories in the respective systems, this study focuses on developing a novel component, namely the \textit{converter}, that breaks barriers between data collection and various schemas. With the minor modification of the existing Piveau framework, the development of the converter, contributes to enhanced data accessibility, streamlined collaboration, and improved interoperability within the research community.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

